Long-term Evolutionary Links Between the Isolated Neutron Star Populations

We have investigated the evolutionary connections of the isolated neutron star (NS) populations including radio pulsars (RPs), anomalous X-ray pulsars (AXPs), soft gamma repeaters (SGRs), dim isolated NSs (XDINs), ``high-magnetic-field'' RPs (``HBRPs''), central compact objects (CCOs), rotating radio transients (RRATs), and long-period pulsars (LPPs) in the fallback disc model. The model can reproduce these NS families as a natural outcome of different initial conditions (initial period, disc mass, and dipole moment, $\mu$) with a continuous $\mu$ distribution in the $\sim 10^{27} - 5 \times 10^{30}$ G cm$^3$ range. Results of our simulations can be summarised as follows: (1) A fraction of ``HBRPs'' with relatively high $\mu$ evolve into the persistent AXP/SGR properties, and subsequently become LPPs. (2) Persistent AXP/SGRs do not have evolutionary links with CCOs, XDINs, and RRATs. (3) For a wide range of $\mu$, most RRATs evolve passing through RP or ``HBRP'' properties during their early evolutionary phases. (4) A fraction of RRATs which have the highest estimated birth rate seem to be the progenitors of XDINs. (5) LPPs, whose existence was predicted by the fallback disc model, are the sources evolving in the late stage of evolution before the discs become inactive. These results provide concrete support to the ideas proposing evolutionary connections between the NS families to account for the ``birth-rate problem'', the discrepancy between the cumulative birth rate estimated for these systems and the core-collapse supernova rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
